Fear of Memorizing Objects: End-to-End Zero-Shot Model-Based Object Detection

This paper presents FOMO (Fear of Memorizing Objects), an end-to-end trainable transformer-based architecture for zero-shot model-based object detection. Existing approaches typically follow a proposal-and-match pipeline: target-agnostic mask proposals are generated and then matched to template features in a set of loosely coupled stages, making them susceptible to fragmented proposals in clutter and degraded matching under occlusions. FOMO elegantly replaces this paradigm by injecting object template information early in the detection pipeline: Bidirectional attention between learnable latent tokens, multi-view CAD templates, and query image features produces object-aware image features and conditioned queries which are subsequently decoded into bounding-box and confidence predictions. We train FOMO on Clutter6D, a novel large-scale synthetic dataset with over 500k images featuring more than 10k diverse object models rendered in highly cluttered scenes with multiple instances and varying occlusion levels, which addresses the limited object diversity and lack of realistic dense clutter in existing datasets for training zero-shot multi-instance algorithms. In true zero-shot fashion, FOMO achieves 54.2 mAP on BOP-Classic-Core at 0.23 s per image, ranking second overall with 3.8 pp difference to the top method while being more than 7x faster. Throughout comprehensive ablation studies we investigate and verify architectural design choices.

==> figures/cad_token_cumulative_coverage.csv <==
num_tokens,token_id,ind_fraction,hld_fraction,ind_cumulative,hld_cumulative,avg_cumulative
1,52,0.021746,0.032602,0.021746,0.032602,0.027174
2,88,0.018231,0.020346,0.039978,0.052948,0.046463
3,9,0.017776,0.020072,0.057753,0.073020,0.065387
4,35,0.016970,0.019323,0.074723,0.092344,0.083533
5,2,0.016841,0.019068,0.091564,0.111411,0.101488
6,91,0.016573,0.019196,0.108137,0.130607,0.119372
7,69,0.016035,0.019068,0.124172,0.149675,0.136924
8,70,0.017063,0.017990,0.141235,0.167665,0.154450
9,31,0.017180,0.017735,0.158415,0.185400,0.171907
10,18,0.016339,0.018173,0.174754,0.203572,0.189163
11,67,0.016327,0.017059,0.191082,0.220631,0.205857
12,40,0.015592,0.017735,0.206673,0.238366,0.222520
13,23,0.015942,0.016931,0.222615,0.255297,0.238956
14,90,0.015592,0.016456,0.238207,0.271753,0.254980
15,93,0.015008,0.016949,0.253215,0.288702,0.270958
16,20,0.015078,0.016072,0.268292,0.304774,0.286533
17,21,0.015615,0.015232,0.283907,0.320007,0.301957
18,6,0.014342,0.016474,0.298249,0.336481,0.317365
19,8,0.014342,0.016438,0.312591,0.352919,0.332755
20,73,0.016082,0.013826,0.328673,0.366745,0.347709
21,15,0.014400,0.015050,0.343074,0.381794,0.362434
22,66,0.014973,0.014392,0.358046,0.396186,0.377116
23,4,0.013770,0.015251,0.371816,0.411437,0.391627
24,71,0.014389,0.014337,0.386205,0.425774,0.405990
25,13,0.013770,0.014447,0.399974,0.440221,0.420098
26,29,0.013466,0.014575,0.413440,0.454796,0.434118
27,53,0.013197,0.014155,0.426638,0.468951,0.447794
28,42,0.012999,0.014228,0.439637,0.483179,0.461408
29,99,0.013022,0.013296,0.452659,0.496475,0.474567
30,87,0.012894,0.013351,0.465552,0.509826,0.487689
31,34,0.012940,0.013095,0.478493,0.522922,0.500707
32,0,0.012532,0.013388,0.491025,0.536309,0.513667
33,26,0.012637,0.013095,0.503661,0.549405,0.526533
34,39,0.011889,0.013150,0.515551,0.562555,0.539053
35,24,0.011878,0.012858,0.527428,0.575413,0.551421
36,84,0.012625,0.012109,0.540053,0.587522,0.563788
37,83,0.012532,0.012127,0.552585,0.599649,0.576117
38,58,0.012006,0.012091,0.564591,0.611740,0.588166
39,41,0.011819,0.011908,0.576411,0.623648,0.600029
40,54,0.012497,0.010959,0.588907,0.634607,0.611757
41,63,0.011025,0.011707,0.599932,0.646314,0.623123
42,81,0.011235,0.011068,0.611168,0.657382,0.634275
43,59,0.011609,0.010666,0.622777,0.668049,0.645413
44,74,0.010570,0.011196,0.633346,0.679245,0.656295
45,25,0.010838,0.009096,0.644184,0.688340,0.666262
46,61,0.010102,0.009662,0.654287,0.698002,0.676144
47,92,0.010009,0.009406,0.664296,0.707408,0.685852
48,17,0.010091,0.009296,0.674387,0.716704,0.695545
49,78,0.009810,0.009205,0.684197,0.725910,0.705053
50,82,0.009191,0.009680,0.693388,0.735590,0.714489
51,44,0.009121,0.009643,0.702510,0.745233,0.723871
52,65,0.009916,0.008201,0.712425,0.753434,0.732930
53,43,0.009413,0.008566,0.721839,0.762000,0.741919
54,33,0.009028,0.008055,0.730867,0.770054,0.750460
55,27,0.009121,0.007890,0.739988,0.777944,0.758966
56,77,0.009308,0.007561,0.749296,0.785506,0.767401
57,1,0.008269,0.008584,0.757565,0.794090,0.775827
58,68,0.009355,0.007434,0.766920,0.801523,0.784222
59,97,0.008899,0.007342,0.775820,0.808865,0.792343
60,12,0.008316,0.007817,0.784135,0.816682,0.800409
61,98,0.008024,0.007507,0.792159,0.824189,0.808174
62,22,0.008701,0.006758,0.800860,0.830947,0.815903
63,57,0.007895,0.007397,0.808755,0.838344,0.823549
64,30,0.007638,0.007306,0.816393,0.845649,0.831021
65,89,0.007953,0.006959,0.824346,0.852608,0.838477
66,96,0.007591,0.006977,0.831938,0.859585,0.845761
67,47,0.007650,0.006539,0.839587,0.866124,0.852856
68,14,0.007194,0.006831,0.846782,0.872954,0.859868
69,76,0.007066,0.006447,0.853848,0.879402,0.866625
70,60,0.006949,0.006338,0.860797,0.885739,0.873268
71,62,0.006739,0.006246,0.867536,0.891986,0.879761
72,7,0.006470,0.006246,0.874006,0.898232,0.886119
73,85,0.006505,0.006100,0.880511,0.904332,0.892422
74,95,0.006377,0.005680,0.886888,0.910012,0.898450
75,3,0.006972,0.004767,0.893860,0.914779,0.904320
76,46,0.005945,0.005771,0.899805,0.920551,0.910178
77,51,0.006073,0.005534,0.905878,0.926085,0.915981
78,28,0.006540,0.004986,0.912418,0.931071,0.921745
79,79,0.005910,0.005077,0.918328,0.936148,0.927238
80,72,0.005349,0.004968,0.923677,0.941116,0.932397
81,5,0.005641,0.004511,0.929318,0.945628,0.937473
82,16,0.005279,0.004530,0.934597,0.950157,0.942377
83,50,0.005244,0.004256,0.939841,0.954413,0.947127
84,32,0.005326,0.004073,0.945167,0.958486,0.951826
85,36,0.005267,0.003799,0.950434,0.962284,0.956359
86,80,0.004590,0.004402,0.955024,0.966686,0.960855
87,11,0.004660,0.004274,0.959684,0.970960,0.965322
88,45,0.004263,0.004383,0.963947,0.975343,0.969645
89,48,0.004742,0.003854,0.968688,0.979197,0.973943
90,49,0.004251,0.003415,0.972940,0.982613,0.977776
91,55,0.003983,0.003671,0.976922,0.986284,0.981603
92,38,0.004263,0.002575,0.981185,0.988859,0.985022
93,75,0.003994,0.002740,0.985179,0.991598,0.988389
94,64,0.002534,0.001680,0.987714,0.993279,0.990496
95,19,0.002488,0.001516,0.990201,0.994795,0.992498
96,56,0.002488,0.001278,0.992689,0.996073,0.994381
97,10,0.002196,0.001333,0.994885,0.997406,0.996146
98,94,0.002020,0.001023,0.996905,0.998429,0.997667
99,37,0.001518,0.000822,0.998423,0.999251,0.998837
100,86,0.001577,0.000749,1.000000,1.000000,1.000000


==> figures/gini_coefficient_layers.csv <==
layer,gini_mean,gini_std
1,0.4314,0.0631
2,0.7278,0.0384
3,0.9520,0.0141


==> figures/train_ap.csv <==
epoch,ap
0.00, 0.0
0.25,28.28
0.5,40.75
0.75,45.89
1.0,49.89
1.25,52.94
1.5,55.22
1.75,56.94
2.0,58.18
2.25,59.13
2.5,59.84
2.75,60.37
3.0,60.75
3.25,61.04
3.5,61.26
3.75,61.42
4.0,61.53
4.25,61.62
4.5,61.69
4.75,61.75
5.0,61.79
5.25,61.83
5.5,61.86
5.75,61.89
6.0,61.91
6.25,61.93
6.5,61.95
6.75,61.97
7.0,61.98
7.25,61.99
7.5,62.0
7.75,62.01
8.0,62.02
8.25,62.03
8.5,62.03
8.75,62.04
9.0,62.05
9.25,62.06
9.5,62.07
9.75,62.08
10.0,62.08

==> figures/val_ap.csv <==
epoch,ap
0.,0.
0.25,12.15
0.5,31.6
0.75,38.42
1.0,42.0
1.25,44.45
1.5,47.75
1.75,47.79
2.0,49.7
2.25,49.56
2.5,51.35
2.75,52.67
3.0,53.25
3.25,54.01
3.5,54.62
3.75,54.13
4.0,54.19
4.25,55.26
4.5,56.47
4.75,57.72
5.0,57.64
5.25,57.63
5.5,58.02
5.75,57.97
6.0,58.56
6.25,58.75
6.5,58.79
6.75,59.71
7.0,60.51
7.25,60.34
7.5,61.02
7.75,60.72
8.0,61.29
8.25,60.49
8.5,60.9
8.75,61.05
9.0,61.2
9.25,61.33
9.5,61.44
9.75,61.52
10.0,61.55
